Generative Adversarial Networks (GAN) for compact beam source modelling in Monte Carlo simulations

A method is proposed and evaluated to model large and inconvenient phase space files used in Monte Carlo simulations by a compact Generative Adversarial Network (GAN). The GAN is trained based on a phase space dataset to create a neural network, called Generator (G), allowing G to mimic the multidimensional data distribution of the phase space. At the end of the training process, G is stored with about 0.5 million weights, around 10 MB, instead of few GB of the initial file. Particles are then generated with G to replace the phase space dataset. This concept is applied to beam models from linear accelerators (linacs) and from brachytherapy seed models. Simulations using particles from the reference phase space on one hand and those generated by the GAN on the other hand were compared. 3D distributions of deposited energy obtained from source distributions generated by the GAN were close to the reference ones, with less than 1% of voxel-by-voxel relative difference. Sharp parts such as the brachytherapy emission lines in the energy spectra were not perfectly modeled by the GAN. Detailed statistical properties and limitations of the GAN-generated particles still require further investigation, but the proposed exploratory approach is already promising and paves the way for a wide range of applications.

==> readme.txt <==


FOLDER ~/recherche/gan/simu/s7
FOLDER ~/recherche/gan/simu/s8


* Generate raw samples


jobs/phsp_pth_to_raw_cartesian.sh pth/gan_0043.pth data/raw/0043/ 1e7 1 272.1 -1
jobs/phsp_pth_to_raw_cartesian.sh pth/gan_0089.pth data/raw/0089/ 1e7 20 272.1 -1
jobs/phsp_pth_to_raw_cartesian.sh pth/gan_0094.pth data/raw/0094/ 1e7 20 272.1 -1

jobs/phsp_pth_to_raw_cartesian.sh pth/gan_0095.pth data/raw/0095/ 6e6 20 272.1 -1
jobs/phsp_pth_to_raw_cartesian.sh pth/gan_0097.pth data/raw/0097/ 6e6 20 272.1 -1

jobs/phsp_pth_to_raw_cartesian.sh pth_ck/gan_0089.pth data/raw_ck/0089/ 1e7 20 600 -1
jobs/phsp_pth_to_raw_cartesian.sh pth_ck/gan_0043.pth data/raw_ck/0043/ 1e7 20 600 -1

jobs/phsp_pth_to_raw_cartesian.sh pth_ck/gan_0095.pth data/raw_ck/0095/ 3e6 20 600 -1

jobs/phsp_pth_to_raw_cartesian.sh pth_ck/gan_0094.pth data/raw_ck/0094/ 3e6 20 600 -1

jobs/phsp_pth_to_raw_cartesian.sh pth_elec/gan_0089.pth data/raw_elec/0089/ 1e6 20 784.5 -1

* plot figure1: marginal distributions

./py/figure_marginal_distribution.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -m cartesian raw/1007_v1_r1/psf_0.raw -n 5e6 -b 400
mv a.pdf figures2/marginal_distrib_elekta.pdf &

./py/figure_marginal_distribution.py -m cartesian data/CyberKnife_IRIS_60mm_part2_no511.root -m cartesian raw_ck/3011_v2/psf_0.raw  -n 2e6 -b 400 -z 600 
mv a.pdf figures2/marginal_distrib_cyberknife.pdf &


./py/figure_marginal_distribution3_brachy.py data/brachy2.root data/brachy_b0003.npy  -n 5e6 -b 400
mv a.pdf figures2/marginal_distrib_brachy.pdf

./py/figure_marginal_distribution3_brachy_E.py data/brachy2.root data/brachy_b0003.npy  -n 5e6 -b 800
mv a.pdf figures2/marginal_distrib_brachy_E.pdf
pdfcrop figures2/marginal_distrib_brachy_E.pdf


OLD

./py/figure_marginal_distribution.py -m plane data/ELEKTA_PRECISE_6mv_part2.root -m cartesian data/raw/0043/psf_0.raw -n 1e7 -b 400 &   
mv a.pdf figures/marginal_distrib_elekta.pdf

./py/figure_marginal_distribution.py -m plane data/CyberKnife_IRIS_60mm_part2.root -m cartesian -z 600 data/raw_ck/0089/psf_0.raw -n 1e7 -b 400 & 
mv a.pdf figures/marginal_distrib_cyberknife.pdf

./py/figure_marginal_distribution.py -m plane data/Varian_Clinac_2100CD_6MeV_10x10.root -m cartesian -z 784.5 data/raw_elec/0089/psf_0.raw -n 1e6 -b 400 & 
mv a.pdf figures/marginal_distrib_electron.pdf



* plot figure2: diff histogram

higher nb of particles ?

Cyberknife
current is 2e6 x 20 -> 4e7
but max is 5e7 --> keep like this

Elekta
current is 5e6 x 20 -> 1e8
max is 1e8 --> 


Conclusion


./py/figure_error_distribution2.py ref/results.7YWV -s 1 ref/results.3Ip4 -s 1 elekta/results.5rbO -s 1 -f 0 
mv a.pdf figures2/error_distrib_elekta.pdf &

./py/figure_error_distribution2.py ref_ck/results.UQVL -s 1 ref_ck/results.Q70H -s 1 ck/results.poKp -s 1 -f 0 
mv a.pdf figures2/error_distrib_cyberknife.pdf


./py/figure_error_distribution2.py ref/results.Vcbe -s 1 ref/results.S8iG -f 0

(./py/figure_error_distribution4_brachy.py -s 1 run.Vcbe/output.local_1 -s 1 run.e60Q/output.local_2 -s 1 run.S8iG/output.local_1 -f 0.01)

./py/figure_error_distribution4_brachy.py -s 1 run.Vcbe/output.local_1 -s 1 run.e60Q/output.local_2 -s 1 run.S8iG/output.local_1 -f 0.0005
mv a.pdf figures2/error_distrib_brachy.pdf



_ELETKA_


./py/figure_error_distribution2.py ref/results.7YWV -s 1 ref/results.3Ip4 -s 1 elekta/results.5rbO -s 1 -f 0 &
./py/figure_error_distribution3.py ref/results.7YWV -s 1 ref/results.3Ip4 -s 1 elekta/results.5rbO -s 1 elekta/results.u6l7 -s 1 -f 0 &
mv a.pdf figures/error_distrib_elekta.pdf

OLD


*4mm <--- this one*
./py/figure_error_distribution.py results.5uCr -s 20.0 results.kSx8 -s 20.0 results.6mww -s 1
./py/figure_error_distribution.py results.5uCr -s 20.0 results.kSx8 -s 20.0 results.1QLV -s 1 & 

./py/figure_error_distribution.py results.5uCr -s 20.0 results.kSx8 -s 20.0 results.E1g6 -s 1 & 
./py/figure_error_distribution.py results.5uCr -s 20.0 results.kSx8 -s 20.0 results.H2Es -s 1 & 

2mm
./py/figure_error_distribution.py results.x7jQ -s 20.0 results.U4j2 -s 20.0 results.fmGI -s 1 &
mv a.pdf figures/error_distrib_elekta.pdf

clitkImageArithm -i results.8tDg/dose-Edep.mhd -o a.mhd -t1 -s 0.05 
vv results.5uCr/dose-Edep.mhd a.mhd diff1.mhd diff2.mhd mask.mhd --linkall&


_CYBERKNIFE_

./py/figure_error_distribution2.py ref_ck/results.UQVL -s 1 ref_ck/results.Q70H -s 1 ck/results.poKp -s 1 -f 0 &

./py/figure_error_distribution3.py ref_ck/results.UQVL -s 1 ref_ck/results.Q70H -s 1 ck/results.poKp -s 1 ck/results.7z5p -s 1 -f 0 &

OLD

*2mm <--- this one*
./py/figure_error_distribution.py results.6dvR -s 19650.2259776 results.FF1H -s 19650.2259776 results.OdOh -s 1 &
./py/figure_error_distribution.py results.6dvR -s 19650.2259776 results.FF1H -s 19650.2259776 results.Kv8H -s 1 &
 
4mm 
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.D8C2 -s 1
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.ZrOU -s 1 &
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.MZhS -s 1 &
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.K6Un -s 1 &
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.bplG -s 1 &
./py/figure_error_distribution.py results.npDO -s 19650.2259776 results.uY0B -s 19650.2259776 results.F8Ch -s 1 &

mv a.pdf figures/error_distrib_cyberknife.pdf

clitkImageArithm -i results.ZrOU/dose-Edep.mhd -o a.mhd -t1 -s 0.00005089     
vv results.npDO/dose-Edep.mhd a.mhd diff1.mhd diff2.mhd mask.mhd results.ZrOU/dose-Edep-Uncertainty.mhd sigma2.mhd --linkall&

clitkImageArithm -i results.MZhS/dose-Edep.mhd -o a.mhd -t1 -s 0.00005089     
vv results.npDO/dose-Edep.mhd a.mhd diff1.mhd diff2.mhd mask.mhd --linkall&



_ELECTRON_

./py/figure_error_distribution.py results.S0W6 -s 1.0 results.LulP -s 1.0 results.LulP -s 1
mv a.pdf figures/error_distrib_electron.pdf

* plot profile ? 

./py/figure_depth_profile_dose.py ref/results.7YWV/dose-Edep.mhd elekta/results.5rbO/dose-Edep.mhd
mv a.pdf figures2/profile_elekta.pdf

./py/figure_depth_profile_dose.py ref_ck/results.UQVL/dose-Edep.mhd ck/results.poKp/dose-Edep.mhd --depth_width 20
mv a.pdf figures2/profile_cyberknife.pdf


l run.Vcbe/output.local_1/stat-brachy-read-phsp.txt 
 NumberOfEvents = 10 000 000 1e7
brachy
gate_image_uncertainty results.Vcbe/output-Edep.mhd -o a.mhd -v -n 100000000

gate_image_uncertainty ref/results.7YWV/dose-Edep.mhd -o b.mhd -v -n 100000000
gate_image_uncertainty ref_ck/results.UQVL/dose-Edep.mhd -o c.mhd -v -n 40000000



OLD

./py/figure_depth_profile_dose.py results.5uCr/dose-Edep.mhd --scale 20.0 results.6mww/dose-Edep.mhd
mv a.pdf figures/profile_elekta.pdf

./py/figure_depth_profile_dose.py results.FF1H/dose-Edep.mhd --scale 19650.2259776 results.OdOh/dose-Edep.mhd --depth_width 20
mv a.pdf figures/profile_cyberknife.pdf

* plot loss

last one
./py/gan_info5.py bidon/gan_1007_val_t3.pth

 new 
py/gan_info3.py pth/gan_1007_v1.pth pth_ck/gan_1007_v1.pth
cp a.pdf figures2/gan_1007_v3.pdf

gan_info2.py pth/gan_0089.pth

mv a.pdf ~/recherche/journals/pmb/gaga2019/figures/gan_0089.pdf

py/gan_info2.py pth/gan_1007_v1.pth pth_ck/gan_1007_v1.pth

py/gan_info3.py pth/gan_1007_v1.pth pth_ck/gan_1007_v1.pth


* plot failed tests

./py/figure_marginal_distribution2.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -m cartesian raw/1007_v1_r1/psf_0.raw -m cartesian raw/3000/psf_0.raw -m cartesian raw/3001/psf_0.raw -n 5e6 -b 300 -l 1 
cp a.pdf figures/marginal_distrib_elekta_H.pdf&


./py/figure_marginal_distribution2.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -m cartesian raw/1007_v1_r1/psf_0.raw -m cartesian raw/3002/psf_0.raw -m cartesian raw/3003/psf_0.raw -n 5e6 -b 300 -l 2 
cp a.pdf figures/marginal_distrib_elekta_z.pdf &


./py/figure_marginal_distribution2.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -m cartesian raw/1007_v1_r1/psf_0.raw -m cartesian raw/3004/psf_0.raw -m cartesian raw/3005/psf_0.raw -n 5e6 -b 300 -l 3 
cp a.pdf figures/marginal_distrib_elekta_dg.pdf &

./py/figure_marginal_distribution2.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -m cartesian raw/1007_v1_r1/psf_0.raw -m cartesian raw/3006/psf_0.raw -m cartesian raw/3007/psf_0.raw -n 5e6 -b 300 -l 4 
cp a.pdf figures/marginal_distrib_elekta_lr.pdf &
* plot correlation matrix


./py/figure_covar_matrix.py -m cartesian data/ELEKTA_PRECISE_6mv_part2_no511.npy -n 1e5 -l "PHSP correlation matrix"
cp a.pdf figures2/corr_matrix_phsp.pdf &

./py/figure_covar_matrix.py -m cartesian raw/1007_v1_r1/psf_0.raw -n 1e5 -l "GAN correlation matrix"
cp a.pdf figures2/corr_matrix_gan.pdf &


./py/figure_covar_matrix.py -m cartesian data/CyberKnife_IRIS_60mm_part2_no511.npy -n 1e5 -l "PHSP correlation matrix"
cp a.pdf figures2/corr_matrix_phsp_ck.pdf &

./py/figure_covar_matrix.py -m cartesian raw_ck/3010/psf_0.raw -n 1e5 -l "GAN correlation matrix"
cp a.pdf figures2/corr_matrix_gan_ck.pdf &



* plot dose brachy diff


reference1 dose = run.Vcbe/output.local_1/output-Dose.mhd
reference2 dose = run.e60Q/output.local_2/output-Dose.mhd
GAN dose        = run.S8iG/output.local_1/output-Dose.mhd

Slice = 57

gate_image_arithm run.Vcbe/output.local_1/output-Dose.mhd run.S8iG/output.local_1/output-Dose.mhd -o diff.mhd -O reldiff    



